The Frequency and Sizes of Inner Bars and Nuclear Rings in Barred Galaxies and Their Dependence on Galaxy Properties

Using a volume- and mass-limited (D < 30 Mpc, log (M_star/M_sun) $\geq 9.75$) sample of 155 barred S0-Sd galaxies, I determine the fraction with secondary structures within their bars. Some 20 +/- 3% have a separate inner bar, making them double-barred; an identical fraction have nuclear rings, with 11^{+3}_{-2}% hosting both. The inner-bar frequency is a strong, monotonic function of stellar mass: only 4^{+3}_{-2}% of barred galaxies with log (M_star/M_sun) = 9.75-10.25 are double-barred, while 47 +/- 8% of those with log (M_star/M_sun) > 10.5 are. The nuclear-ring frequency is a strong function of absolute bar size: only 1^{+2}_{-1}% of bars with semi-major axes < 2 kpc have nuclear rings, while 39^{+6}_{-5}% of larger bars do. Both inner bars and nuclear rings are absent in very late-type (Scd--Sd) galaxies. Inner bar size correlates with galaxy stellar mass, but is clearly offset to smaller sizes from the main population of bars. This makes it possible to define "nuclear bars" in a consistent fashion, based on stellar mass. There are eight single-barred galaxies where the bars are nuclear-bar-sized; some of these may be systems where an outer bar failed to form, or previously double-barred galaxies where the outer bar has dissolved. Inner bar size is even more tightly correlated with host bar size, which is likely the primary driver. In contrast, nuclear ring size is only weakly correlated with galaxy mass or bar size, with more scatter in size than is true of inner bars.

==> table_innerbars.dat <==
This table contains measurements for inner bars of double-barred galaxies. See Table 2
in the paper for a short, formatted version with caption.

--------------------------------------------------------------------------------
   Bytes Format Units   Label        Explanations
--------------------------------------------------------------------------------
   1-  7  A8    ---     Name         Galaxy Name
  11- 13  I3    deg     PA           Position angle of inner bar on sky
  16- 18  F5.1  arcsec  amax         Maximum-ellipticity radius of inner bar
  21- 23  F5.1  arcsec  Lbar         Inner-bar upper-limit radius
  26- 29  F3.2  ---     emax         Maximum ellipticity of inner bar
--------------------------------------------------------------------------------
NGC 718    15  1.6  2.2  0.19
NGC 1068   47  15   17   0.45
NGC 2681   20  1.7  3.3  0.26
NGC 2859   62  4.1  6.2  0.31
NGC 2950   85  3.2  3.9  0.33
NGC 3031  140  17   27   0.39
NGC 3368  129  3.4  5.0  0.35
NGC 3458    3  0.8  1.5  0.17
NGC 3626  169  2.5  4.8  0.48
NGC 3941   35  3.2  4.4  0.21
NGC 3945   90  2.6  3.0  0.11
NGC 3992   68  6.2  8.3  0.38
NGC 4245  129  2.9  3.8  0.20
NGC 4250  159  3.3  4.5  0.29
NGC 4303   40  1.8  2.5  0.29
NGC 4314  136  4.5  5.6  0.23
NGC 4321  110  8.2  10   0.62
NGC 4340   25  3.4  4.5  0.11
NGC 4450   49  2.0  2.2  0.08
NGC 4457   68  3.2  3.8  0.32
NGC 4548  105  2.7  4.4  0.21
NGC 4725  141  5.6  6.8  0.20
NGC 4736   25  11   20   0.22
NGC 4750   61  2.3  2.9  0.28
NGC 4754   22  6.7  9.4  0.23
NGC 4941  172  3.2  3.9  0.41
NGC 5740  165  1.1  2.6  0.46
NGC 5770   76  2.0  2.6  0.09
NGC 5806  132  2.2  2.6  0.40
NGC 5850   50  6.1  7.1  0.34
NGC 7280  115  1.2  1.6  0.30


==> table_mainsample.dat <==

This table contains general galaxy parameters for the complete barred-galaxy sample,
along with measurements for the bar (in the case of single-barred galaxies) or
outer bar (of double-barred galaxies).

--------------------------------------------------------------------------------
   Bytes Format Units   Label        Explanations
--------------------------------------------------------------------------------
    1-  9  A8    ---     Name           Galaxy Name
   12- 35  A24   ---     Type           Hubble type of galaxy (Leda)
   38- 41  F4.1  ---     T              Numerical Hubble type
   45- 48  F4.1  Mpc     Distance       Distance [Mpc]
   57- 62  F6.3  ---     LogMstar       Log of stellar mass [solar masses]
   65- 67  I3    deg     PA             Position angle of disc major axis on sky
   71- 72  I2    deg     i              Inclination of disc
   74- 75  I1    ---     Source         Source for disc PA and inclination
   76- 77  A2    ---     Rot            Rotation (- = clockwise, + = counter-clockwise)
   81- 83  I3    deg     PA_bar         Position angle of bar on sky
   86- 88  F3    arcsesc amax           Maximum-ellipticity radius of bar (outer or sole)
   90- 93  F3    arcsesc Lbar           Bar upper-limit radius
   96- 99  F4.2  ---     emax           Maximum ellipticity of bar
  101-101  A1    ---     DB?            Is galaxy double-barred?
  103-103  A1    ---     NR?            Does galaxy have nuclear ring?
  105-108  F4.2  arcsesc FWHM           PSF FWHM for best image
--------------------------------------------------------------------------------
Distances are from S4G+ETG, except as noted: (a) SBF from Tonry et al. (2001), with 
correction from Mei et al. (2005); (b) Group distance from Kourkchi & Tully (2017); 
(c) Cepheids from Yuan et al. (2020); (d) SBF from Cantiello et al. (2018); 
(e) Cepheids from Riess et al. (2016).
Sources for disc orientation: 1 = SDSS images; 2 = SGA images; 3 = IRAC1 image; 
4 = see notes in Appendix C.
--------------------------------------------------------------------------------
IC 676     (R)SB(r)$0^{+}$           -1.2   20.0         9.832   15   47 4 -?   164   13   18  0.72     0.15
IC 1067    SB(s)b                     3.0   21.9         9.913  120   44 4 -    151   19   19  0.64     0.74
NGC 514    SAB(rs)c                   5.2   29.4        10.390  104   48 4 +    154   10   12  0.32     0.15
NGC 600    (R')SB(rs)d                7.0   22.9         9.793   20   36 3 +     18   15   16  0.68     0.07
NGC 718    SAB(s)a                    1.0   21.4        10.283    5   30 4 +    152   20   30  0.44 Y Y 1.00
NGC 864    SAB(rs)c                   5.1   18.8        10.184   23   43 4 +     96   18   23  0.50   Y 0.10
NGC 918    SAB(rs)c                   5.2   18.1        10.109  158   58 3 +      6  6.5  8.3  0.43     1.60
NGC 936    SB(rs)$0^{+}$             -1.2   20.7        10.926  130   42 4 +     81   41   51  0.47   Y 0.07
NGC 1022   (R$^{\prime}$)SB(s)a       1.1   18.5        10.186  174   24 4 +    115   19   22  0.51     0.15
NGC 1068   (R)SA(rs)b                 3.0   13.5        10.861   86   31 4 +     12   54   75  0.24 Y Y 0.15
NGC 1073   SB(rs)c                    5.3   15.2         9.972    9   25 3 +     60   40   45  0.70     0.10
NGC 1087   SAB(rs)c                   5.2   17.5        10.228    3   54 4 +    123   10   15  0.53     0.80
NGC 1637   SAB(rs)c                   5.0   12.0^{a}    10.089   21   31 4 +     76   17   21  0.43     0.10
NGC 2608   SB(s)b                     3.4   26.5        10.225   38   45 4 +     83   21   25  0.62   Y 0.15
NGC 2633   SB(s)b                     3.0   29.4        10.488    3   51 3 +    174   18   23  0.58     0.07
NGC 2681   (R$^{\prime}$)SAB(rs)0/a   0.4   15.2        10.456  140   18 4 -     73   18   19  0.33 Y   0.14
NGC 2776   SAB(rs)c                   5.1   27.6        10.380  114   19 1 +    143  8.0  9.1  0.27     0.15
NGC 2787   SB(r)$0^{+}$              -1.0    7.3^{b}     9.929  109   55 4 +    160   29   36  0.34     0.07
NGC 2859   (R)SB(r)$0^{+}$           -1.2   27.3        10.882   85   32 4 +    162   34   43  0.40 Y Y 0.07
NGC 2893   (R)SB0/a                   0.4   26.8         9.909   69   20 2 +    168  8.5   16  0.39     1.10
NGC 2950   (R)SB(r)$0^{0}$           -1.9   14.5^{b}    10.339  125   48 4 +    162   24   31  0.43 Y Y 0.07
NGC 2964   SAB(r)bc:                  4.0   21.2        10.449   98   53 3 -    170   14   18  0.46     0.15
NGC 2968   SBa                        0.6   13.9        10.104   67   55 3       40   33   33  0.48     1.15
NGC 3020   SB(r)cd:                   5.9   28.4         9.821   99   61 1 -    107   11   14  0.79     0.89
NGC 3031   SA(s)ab                    2.4    3.7        10.780  150   58 4 +    160  130  210  0.39 Y   0.07
NGC 3185   (R)SB(r)a                  1.2   24.7        10.215  140   49 4 -    114   31   32  0.58   Y 0.10
NGC 3346   SB(rs)cd                   5.9   22.4        10.157  115   35 2 -     95   14   14  0.70     0.91
NGC 3351   SB(r)b                     3.1   10.1        10.486   10   46 1 +    112   52   58  0.42   Y 0.15
NGC 3359   SB(rs)c                    5.2   18.8        10.259  159   58 1 +     12   35   40  0.70     0.40
NGC 3368   SAB(rs)ab                  2.1   10.9        10.725  172   52 4 -    115   61   75  0.40 Y Y 0.15
NGC 3380   (R')SBa?                   1.0   22.3         9.961   70   14 2       19   20   31  0.57     1.00
NGC 3381   SBbc                       3.6   22.6         9.892   39   31 2 +     78   19   19  0.74     1.30
NGC 3412   SB(s)$0^{0}$              -2.0   10.2        10.038  152   58 4      100   15   21  0.26     0.07
NGC 3458   SAB0                      -2.0   29.5        10.329    6   48 1      134  6.5  7.6  0.20 Y   0.07
NGC 3485   SB(r)b:                    3.2   19.9         9.944    5   26 1 -     45   20   24  0.64     1.20
NGC 3486   SAB(r)c                    5.2   14.1        10.177   85   42 1 +     70   18   20  0.51     0.10
NGC 3489   SAB(rs)$0^{+}$            -1.2   11.7^{b}    10.309   71   58 4 +?    12   13   17  0.17   Y 0.07
NGC 3507   SB(s)b                     3.1   15.8        10.127   90   27 3 -    112   26   29  0.52     0.15
NGC 3599   SA$0^{0}$                 -2.0   19.7        10.036   46   22 4      106   11   16  0.23     0.07
NGC 3626   (R)SA(rs)$0^{+}$          -0.8   19.5^{b}    10.437  163   49 4 +    170   20   26  0.53 Y   0.15
NGC 3658   SA(r)$0^{0}$              -2.1   27.9        10.374   30   41 1       62  6.7  8.8  0.25     1.00
NGC 3681   SAB(r)bc                   4.0   24.2        10.273  152   20 1 -    154  7.8   13  0.38     0.90
NGC 3684   SA(rs)bc                   4.0   23.8        10.181  118   50 3 -    125   11   12  0.50     1.60
NGC 3686   SB(s)bc                    4.1   18.6        10.264   18   42 3 +     86   13   15  0.50     1.06
NGC 3687   (R')SAB(r)bc               3.8   27.2        10.094  131   22 3 -    174   13   15  0.49     0.80
NGC 3691   SBb?                       3.0   28.3         9.811   19   44 2 +?    32   16   24  0.70     0.78
NGC 3726   SAB(r)c                    5.1   16.9        10.477   16   49 4 +     25   25   31  0.63     0.40
NGC 3729   SB(r)a                     1.3   20.2        10.233  174   53 4 +     26   23   26  0.66     0.40
NGC 3941   SB(s)$0^{0}$              -2.0   11.9^{b}    10.342    8   52 4 +?   166   21   32  0.47 Y   0.80
NGC 3945   (R)SB(rs)$0^{+}$          -1.2   23.2        10.850  158   55 4 -?    72   32   39  0.29 Y Y 0.07
NGC 3953   SB(r)bc                    4.0   18.4        10.987   13   61 3       51   27   31  0.53   Y 0.40
NGC 3982   SAB(r)b:                   3.2   22.0        10.258   17   29 1 -     10  4.2  5.0  0.25     0.15
NGC 3990   S0$^{-}$                  -2.7   10.0^{b}     9.303   40   50 2       42   19   23  0.52     0.99
NGC 3992   SB(rs)bc                   4.0   20.1^{c}    10.918   68   56 4 +     33   54   57  0.61 Y   0.15
NGC 3998   SA(r)$0^{0}$              -2.2   13.7^{b}    10.456  136   38 4      126  7.8   11  0.21     0.07
NGC 4041   SA(rs)bc                   4.0   22.7        10.503   60   26 4 -     67  4.3  5.6  0.46     0.40
NGC 4051   SAB(rs)bc                  4.0   14.6        10.359  132   37 4 +    141   46   68  0.59     0.40
NGC 4102   SAB(s)b?                   3.0   20.4        10.554   38   55 4 -     67   10   15  0.45     0.15
NGC 4123   SB(r)c                     5.0   21.9        10.294  147   45 1 -    107   48   50  0.71     0.15
NGC 4133   SABb:                      3.0   23.6^{c}    10.107  134   51 3 +    170   10   15  0.49     1.60
NGC 4143   SAB(s)$0^{0}$             -2.0   15.5^{b}    10.334  144   59 4 +    163   17   28  0.38     0.07
NGC 4145   SAB(rs)d                   6.9   18.5        10.178   99   55 3 +    139  9.0   12  0.68     0.94
NGC 4151   (R$^{\prime}$)SAB(rs)ab:   1.9   15.8^{d}    10.181   22   20 4 +    130   65   90  0.50     0.07
NGC 4203   SAB$0^{-}$                -2.7   14.9        10.528   11   28 4 +      9   13   46  0.24     0.07
NGC 4221   (R)SB(r)$0^{+}$           -1.1   18.0        10.029   78   30 1       16   34   41  0.45   Y 0.07
NGC 4245   SB(r)0/a                   0.1   16.3^{c}    10.253  173   38 4 +    137   37   42  0.48 Y Y 0.15
NGC 4250   SAB(r)$0^+$               -0.8   28.3        10.450   99   29 4 -    165   45   57  0.58 Y Y 0.15
NGC 4262   SB(s)$0^-$?               -2.6   15.5^{b}    10.133  155   30 1       18   13   16  0.34     0.07
NGC 4267   SB(s)$0^{-}$?             -2.7   16.7        10.456  127   25 2       33   18   26  0.21     0.07
NGC 4303   SAB(rs)bc                  4.0   16.5        10.857  138   25 4 -    179   29   34  0.50 Y Y 0.07
NGC 4314   SB(rs)a                    1.0   16.3^{c}    10.592   65   25 4 +    146   67   80  0.64 Y Y 0.07
NGC 4319   SB(r)ab                    2.5   23.6^{c}    10.348  135   42 4 -    152   15   17  0.51     0.07
NGC 4321   SAB(s)bc                   4.0   15.9        10.931  153   27 4 +    107   55   58  0.54 Y Y 0.07
NGC 4340   SB(r)$0^{+}$              -1.2   15.6        10.142  101   56 1 -     31   39   48  0.39 Y Y 0.07
NGC 4369   (R)SA(rs)a                 1.0   21.6        10.228   53   19 1 -?   155  4.6  6.8  0.62     0.40
NGC 4371   SB(r)$0^{+}$              -1.3   16.8        10.508   86   58 4 +    167   34   40  0.26   Y 0.07
NGC 4377   SA$0^{-}$                 -2.6   18.0        10.126    5   38 1      158  6.7  9.3  0.22     0.07
NGC 4379   S$0^{-}$                  -2.7   16.3        10.045  104   34 1       90   13   26  0.30     0.07
NGC 4390   SAB(s)c:                   5.0   16.5^{e}     9.407   89   44 2 +    114   11   12  0.47     0.88
NGC 4394   (R)SB(r)b                  3.0   16.8        10.440  110   26 1 -    144   35   43  0.56   Y 0.07
NGC 4405   SA(rs)0/a                  0.3   17.0^{f}     9.933   18   45 1 -      5  9.2  9.5  0.58     0.15
NGC 4421   SB(s)0/a                  -0.5   15.3        10.007   10   47 1 +    169   22   35  0.60     1.20
NGC 4424   SB(s)a                     1.3   15.9         9.929   92   61 1 +    100   53   84  0.67     0.15
NGC 4430   SB(rs)b                    3.5   17.0         9.802   78   31 1 +    118   13   16  0.59     0.07
NGC 4450   SA(s)ab                    2.4   16.5        10.718  170   48 1 -     10   44   50  0.53 Y Y 0.13
NGC 4457   (R)SAB(s)0/a               0.3   17.4        10.576   80   19 1 -     70   36   48  0.37 Y Y 0.75
NGC 4477   SB(s)$0^{0}$:?            -1.7   16.5^{e}    10.680   80   33 1       12   25   37  0.35     0.07
NGC 4479   SB(s)$0^{0}$              -1.9   18.3         9.820  145   18 1       19   26   32  0.47     0.07
NGC 4483   SB(s)$0^{+}$              -1.4   16.9         9.890   60   56 1      110   17   25  0.34     0.07
NGC 4487   SAB(rs)cd                  6.0   20.0        10.131   75   52 3 +     93   14   18  0.54     0.07
NGC 4504   SA(s)cd                    6.0   21.8        10.153  143   55 3 -    149   12   17  0.47     0.07
NGC 4519   SB(rs)d                    6.9   28.4        10.191  147   43 3 +     76   12   13  0.52     0.07
NGC 4528   S0                        -2.0   17.6         9.983    6   56 1       85  5.1  6.0  0.09     0.07
NGC 4535   SAB(s)c                    5.0   17.0        10.695    0   46 1 +     37   38   40  0.65     0.13
NGC 4540   SAB(rs)cd                  6.2   16.8         9.877   30   36 3 +     56   18   20  0.55     0.07
NGC 4548   SB(rs)b                    3.1   16.2        10.696  149   41 1 -     64   56   59  0.49 Y   0.07
NGC 4579   SAB(rs)b                   2.8   19.6        11.098   95   40 4 +     52   39   48  0.46     0.07
NGC 4596   SB(r)$0^{+}$              -0.8   16.8        10.682  120   42 3       73   52   57  0.51     0.07
NGC 4598   SB$0^{0}$                 -2.0   16.5^{e}     9.559  107   41 1      158   18   22  0.46     0.96
NGC 4608   SB(r)$0^{0}$              -1.7   17.3        10.440  100   36 4       25   44   49  0.48     1.10
NGC 4612   (R)SAB$0^{0}$             -2.0   17.5        10.222  143   44 3       83   17   20  0.22     0.07
NGC 4620   S0                        -1.8   21.4         9.877   50   29 1       71  9.5   15  0.35     0.97
NGC 4624   SB(s)0/a                  -0.6   16.2^{c}    10.648  120   26 4 +      4   45   65  0.51     0.93
NGC 4639   SAB(rs)bc                  3.6   20.2^{g}    10.229  131   48 1 -    172   19   22  0.46     0.15
NGC 4643   SB(rs)0/a                 -0.5   25.7        11.028   53   38 4 +?   133   50   62  0.45     0.07
NGC 4654   SAB(rs)cd                  5.9   16.4        10.485  120   58 3 +    122   10   16  0.63     0.07
NGC 4691   (R)SB(s)0/a                0.3   22.5        10.479   30   38 4       82   30   45  0.64     1.20
NGC 4699   SAB(rs)b                   2.9   24.7        11.334   35   37 4 +     50   13   16  0.46     0.15
NGC 4713   SAB(rs)d                   6.8   16.4         9.836   96   49 4 +     87  8.9   10  0.57     0.07
NGC 4725   SAB(r)ab                   2.2   13.6        10.881   38   50 4 -     50  118  125  0.67 Y   0.15
NGC 4736   (R)SA(r)ab                 2.3    5.1        10.521  113   35 4 -     90  125  170  0.23 Y Y 0.40
NGC 4750   (R)SA(rs)ab                2.4   26.1        10.729  166   30 4 -    127   33   44  0.24 Y   0.15
NGC 4754   SB(r)$0^{-}$:             -2.4   15.6^{f}    10.552   22   62 1      142   23   27  0.23 Y   0.07
NGC 4900   SB(rs)c                    5.1   24.7        10.362  110   19 3 +    140   11   12  0.59     0.10
NGC 4904   SB(s)cd                    5.8   22.8        10.069   29   47 3 -    135  9.1   17  0.80     0.07
NGC 4941   (R)SAB(r)ab:               2.1   18.2        10.355   21   48 4 +     17   68   95  0.50 Y   0.15
NGC 4981   SAB(r)bc                   4.0   24.7        10.443  152   51 3 +    145   19   21  0.56   Y 0.70
NGC 4995   SAB(r)b                    3.1   28.9        10.754   95   48 3 +     26   16   19  0.34     0.90
NGC 5112   SB(rs)cd                   5.8   26.5        10.115  121   57 4 +    128   10   16  0.83     0.07
NGC 5194   SA(s)bc                    4.0    7.9        10.892  172   42 4 +    143   13   17  0.43     0.15
NGC 5205   SBbc                       4.0   30.0        10.052  163   53 3 -    101   11   13  0.48     1.30
NGC 5248   SAB(rs)bc                  4.0   14.9^{c}    10.563  114   43 4 -    137   82  115  0.53   Y 0.15
NGC 5300   SAB(r)c                    5.3   21.6        10.088  148   48 1 -    156  9.0   11  0.38     0.90
NGC 5347   (R')SB(rs)ab               2.0   27.3         9.903   35   42 2 -    102   22   26  0.54     0.15
NGC 5377   (R)SB(s)a                  1.0   27.5        10.706   25   59 4 -     45   58   67  0.66   Y 0.15
NGC 5457   SAB(rs)cd                  5.9    6.9        10.622   39   18 4 +     80   48   50  0.51     0.15
NGC 5480   SA(s)c                     4.9   28.6        10.298  183   42 4 +     70  5.5  8.0  0.27     0.40
NGC 5584   SAB(rs)cd                  5.9   22.8^{g}    10.110  158   41 3 +     37  7.1  9.5  0.48     0.15
NGC 5645   SB(s)d                     6.6   22.2         9.860   75   55 2 +    128  8.8   11  0.62     1.11
NGC 5668   SA(s)d                     6.9   26.9        10.210  147   18 4 +    111  6.2  9.2  0.33     0.07
NGC 5669   SAB(rs)cd                  6.0   25.0        10.162   60   49 3 -     40  5.1   12  0.74     0.07
NGC 5701   (R)SB(rs)0/a              -0.3   26.1        10.695   45   20 4 -    177   40   58  0.37     0.50
NGC 5713   SAB(rs)bc                  4.0   23.8        10.567   15   26 1 -    108  5.3   13  0.58     1.00
NGC 5740   SAB(rs)b                   3.0   29.0        10.456  162   60 3 +    123   12   14  0.47 Y   0.72
NGC 5768   SA(rs)c                    5.2   28.8        10.098  111   33 1 +    150  8.7   11  0.49     1.20
NGC 5770   SB$0^{0}$                 -1.9   18.5^{b}     9.936   28   24 2      110   22   32  0.46 Y   1.05
NGC 5806   SAB(s)b                    3.2   25.5        10.585  168   58 4 +    175   37   38  0.62 Y Y 0.15
NGC 5850   SB(r)b                     3.1   26.7^{c}    10.900  163   30 4 +    113   63   75  0.68 Y Y 0.93
NGC 5839   SAB(rs)$0^{0}$            -2.0   26.7^{b}    10.318   90   30 1 +     87  7.0   11  0.29     0.13
NGC 5921   SB(r)bc                    4.0   19.9        10.411  135   30 1 +     18   42   44  0.71     0.15
NGC 5956   Scd?                       5.8   26.4        10.089   40   22 4 +     32  7.1  8.5  0.41     0.78
NGC 5957   (R$^{\prime}$)SAB(r)b      2.9   25.4        10.260  100   15 1 -     97   24   27  0.53     0.60
NGC 5964   SB(rs)d                    6.9   26.6        10.262  142   40 4 +    147   19   28  0.77     0.07
NGC 6012   (R)SB(r)ab:                1.7   21.9        10.036   45   33 1 -    171   30   36  0.55     0.91
NGC 6140   SB(s)cd                    5.6   18.6         9.854   98   44 3 +     54  9.5   14  0.83     0.10
NGC 6217   (R)SB(rs)bc                4.0   23.9        10.451   80   26 3 -    145   38   41  0.64   Y 0.13
NGC 6412   SA(s)c                     5.2   23.5        10.117  115   31 4 +    155  8.3   12  0.47     0.15
NGC 7051   SB(r)a                     0.9   27.4        10.251   67   20 3 +     79  8.5   14  0.50     0.92
NGC 7280   SAB(r)$0^{+}$             -1.3   23.1        10.189   74   50 4 +?    55  9.0   21  0.40 Y   0.15
NGC 7741   SB(s)cd                    5.9   14.3         9.801  169   48 4 +    101   33   36  0.65     0.07
NGC 7743   (R)SB(s)$0^{+}$           -0.9   21.4        10.447  110   40 4 -     95   31   37  0.37     0.15
PGC 12633  SA(r)ab                    2.3   29.8         9.927   70   22 4 +    108   12   14  0.37     0.74
PGC 54944  SB(r)ab                    1.8   29.4         9.974   22   48 3 -     38   13   14  0.70     1.60
UGC 5870   S0?                       -1.5   27.2         9.802  103   35 2 -    138  6.0  8.3  0.55     1.30
UGC 10803  SABa                       1.5   17.4         9.808   15   46 2 -      9  4.4  6.2  0.43     1.00


==> table_nuclearrings.dat <==

This table contains measurements for nuclear rings. See Table 3 in the paper for a short, 
formatted version with caption.

--------------------------------------------------------------------------------
   Bytes Format Units   Label        Explanations
--------------------------------------------------------------------------------
   1-  7  A8    ---     Name         Galaxy Name
  11- 13  I3    deg     PA_NR        Position angle of NR major axis on sky
  16- 18  F5.1  arcsec  a_NR         Semi-major axis of NR, observed [arc sec]
  21- 24  F3.2  ---     ell_NR       Ellipticity of NR, observed
  27- 38  A12   ---     class        Nuclear-ring class
--------------------------------------------------------------------------------
NGC 718    50  3.3  0.15  star-forming
NGC 864   110  0.8  0.13  star-forming
NGC 936   130  8.5  0.23  stellar     
NGC 1068   50  16   0.32  star-forming
NGC 2608   45  1.1  0.27  star-forming
NGC 2859   60  7.0  0.20  dust        
NGC 2950  120  4.2  0.30  stellar     
NGC 3185  140  1.7  0.30  star-forming
NGC 3351   22  6.9  0.30  star-forming
NGC 3368   17  7.5  0.41  stellar     
NGC 3489   20  3.2  0.17  dust        
NGC 3945  158  6.5  0.57  stellar     
NGC 3953   11  2.3  0.57  stellar     
NGC 4221   63  1.3  0.10  stellar     
NGC 4245  145  4.2  0.25  star-forming
NGC 4250  155  4.5  0.13  star-forming
NGC 4303  135  3.2  0.17  star-forming
NGC 4314  135  6.8  0.24  star-forming
NGC 4321  140  8.0  0.19  star-forming
NGC 4340  105  7.4  0.39  stellar     
NGC 4371   92  10   0.61  stellar     
NGC 4394  110  3.9  0.13  stellar     
NGC 4450  172  3.5  0.43  stellar     
NGC 4457   71  3.6  0.14  stellar     
NGC 4736  127  50   0.27  star-forming
NGC 4981  135  2.6  0.15  stellar     
NGC 5248  125  6.7  0.34  star-forming
NGC 5377   30  5.9  0.47  dust        
NGC 5806  165  4.0  0.50  star-forming
NGC 5850  155  7.4  0.12  stellar     
NGC 6217   80  1.1  0.10  star-forming

